KnowHalu: Hallucination Detection via Multi-Form Knowledge Based Factual Checking

This paper introduces KnowHalu, a novel approach for detecting hallucinations in text generated by large language models (LLMs), utilizing step-wise reasoning, multi-formulation query, multi-form knowledge for factual checking, and fusion-based detection mechanism. As LLMs are increasingly applied across various domains, ensuring that their outputs are not hallucinated is critical. Recognizing the limitations of existing approaches that either rely on the self-consistency check of LLMs or perform post-hoc fact-checking without considering the complexity of queries or the form of knowledge, KnowHalu proposes a two-phase process for hallucination detection. In the first phase, it identifies non-fabrication hallucinations--responses that, while factually correct, are irrelevant or non-specific to the query. The second phase, multi-form based factual checking, contains five key steps: reasoning and query decomposition, knowledge retrieval, knowledge optimization, judgment generation, and judgment aggregation. Our extensive evaluations demonstrate that KnowHalu significantly outperforms SOTA baselines in detecting hallucinations across diverse tasks, e.g., improving by 15.65% in QA tasks and 5.50% in summarization tasks, highlighting its effectiveness and versatility in detecting hallucinations in LLM-generated content.

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_hallucinated_base.json <==
["Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes"]

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_hallucinated_cot.json <==
["Yes", "Yes", "No", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "No. The answer provided is a factual response to the question. The answer correctly states that Scott Eastwood played a role in the 2008 American drama film directed and produced by Clint Eastwood, who also starred in the film. The answer also correctly mentions the co-stars of the film. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes. The answer contains non-factual information.", "Yes", "No", "No", "Yes", "No. The answer provided is a factual response to the question. Christopher Townsend did work on \"Captain America: The Winter Soldier\", which is a 2014 superhero film. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes. The answer contains non-factual information.", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No. The answer provided is a factual response to the question. The House of Love is a British alternative rock band, while Republica is an English alternative rock band. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes. The answer contains non-factual information. The correct information is that Micha\u00ebl Llodra is from France, while Ferdi Taygan is from Turkey. Therefore, the answer contains non-factual information and is incorrect.", "Yes", "Yes", "Yes", "Yes. The answer provided is a factual response to the question. DreamWorks Animation is the film company that produced the movie \"Pixels,\" starring Matthew Lintz. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "No", "No. The answer provided is incorrect. The World Trade Center is not a condominium building. It is a complex of office buildings and a memorial site located in New York City. Therefore, the answer contains non-factual information.", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes. The answer provided is a factual response to the question. It states that Andrew Vachss was born later, which is correct. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. The TV show \"I Never Knew That About Britain\" features a female reporter who is from England. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Sunny Day Real Estate is indeed from Seattle, while All Time Low is from Baltimore. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "No. The answer provided is a factual response to the question. WRGB is indeed licensed to Albany, NY, which had a population of 66,135 as of the 2010 census. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Seether and Django Django are both real musical groups. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes. The answer provided is a factual response to the question. The Sunshine Coast is a coastal area in the Australian state of Queensland, approximately 66 km south-southeast of the state capital Brisbane and immediately north of the border with New South Wales. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Robert Oliver Reed was an English actor known for his role in the film \"The System\" and he died in 1998. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Drowning Pool is indeed an American rock band from Dallas, Texas. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Venustiano Carranza was a Mexican Revolutionary general, and Emil Lewis Holmdahl fought under him. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No. The answer provided is not a factual response to the question. The question specifically asks for the name of the former Sri Lankan hedge fund manager who was investigated by BJ Kang for insider trading. The answer only states that BJ Kang investigated a hedge fund manager, but it does not provide any information about the specific individual being referred to in the question. Therefore, the answer contains non-factual information and does not accurately address the question.", "Yes", "Yes", "Yes", "Yes", "No", "Yes. The answer provided is a factual response to the question. Mashorey is indeed located in Iran. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes. The answer contains non-factual information.", "No", "Yes", "Yes", "No", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Mike Tyson is a former professional boxer who is a two-weight world champion. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No. The answer provided is incorrect. Major-General Horatio Gates did not meet with British Major John Andr\u00e9 at the Joshua Hett Smith House and later defect to the British Army during the American Revolutionary War. The correct answer is Major-General Benedict Arnold. Therefore, the provided answer contains non-factual information and is incorrect.", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Codiaeum and Phygelius are indeed types of flowering plants. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes. The answer provided is a factual response to the question. Both the Monastery of the Transfiguration and Kinaliada were originally Greek Orthodox monasteries. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is Yes.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The Bangles released their first EP in 1982. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes. The answer provided is a factual response to the question. The University of Patras is indeed a public university. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes. The answer contains non-factual information.", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes. The answer contains non-factual information.", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. The November 1992 tornado outbreak is indeed sometimes referred to as the Widespread Outbreak. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes. The answer provided is a factual response to the question. Pityrogramma is indeed native to California. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is Yes.", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Ronald Dworkin was indeed a legal scholar. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No", "Yes", "No", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No. The answer provided is a factual response to the question. Queen Medb of Connacht invaded Connacht, which is a province in the north of the island of Ireland. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Fred Phelps Sr., the founder of the Westboro Baptist Church, did indeed die in 2014. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No. The answer provided is a factual response to the question. Bo Jackson is a former American football player who was highly touted and sought-after college football recruit and played for Oklahoma. He also played for the 1990 Los Angeles Rams. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. It states that the show that Carrie-Anne Moss currently portrays a character was created for Hulu. This information can be verified and is not hallucinated or non-factual. Therefore, the judgement is No.", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes. The answer contains non-factual information.", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is incorrect. The Philadelphia Flyers are not a NHL franchise that is popular in the New York metropolitan area. The correct answer is the New Jersey Devils. Therefore, the provided answer contains non-factual information and is incorrect.", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes. The answer contains non-factual information.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. \"Money for Nothing\" is indeed one of the hit singles by the British rock band Dire Straits. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "No", "No. The answer provided is a factual response to the question. The answer states that the filmmaker of The Sinister Urge was Asian, which is a valid nationality. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes. The answer contains non-factual information.", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Jamie Muhoberac did contribute to the synthpop duo Erasure. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes. The answer provided is a factual response to the question. The Colorado River Aqueduct is located in California, while the Eastside Canal is located in Arizona. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. The question asks for the early year of the version of the Porsche 911 model manufactured and sold between late 1993. The answer correctly states that the year is early 1994. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Childish Gambino is the stage name of the American rapper Donald Glover, who indeed wrote the song \"3005\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. \"Amazing Stories\" was indeed edited by John W. Campbell. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Brian Cox is a physicist who hosted Wonders of the Solar System, and he was indeed born on March 3, 1969. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes. The answer provided is a factual response to the question. Heart, the rock band mentioned in the question, is indeed American. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No. The answer provided is a factual response to the question. Cave In is indeed an American rock band that was formed in California. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes"]

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_hallucinated_wiki_top2.json <==
["Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Sorry, I cannot provide a response for it owing to the content management policy.", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Sorry, I cannot provide a response for it owing to the content management policy.", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes"]

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_right_base.json <==
["Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No"]

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_right_cot.json <==
["Yes", "Yes", "No. The answer provided is a factual response to the question. The question asks for the country in which the 2012 Spengler Cup was held, and the answer correctly states that it was held in Switzerland. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. The movie \"Waisa Bhi Hota Hai Part II\" is an Indian film, and Shibani Kashyap is an Indian singer. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. The question asks about the country where one third of the railways were built by 1847, and the answer \"Britain\" is correct as Britain had a significant railway network by that time. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Snap! is a German music group that produced the song \"Rhythm Is a Dancer\" as well as the album \"The Madman's Return\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Both the Quince and the Isoplexis are flowering plants. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "No. The answer provided is a factual response to the question. The National Archives and Records Administration is an independent agency of the United States government that is responsible for preserving and documenting government and historical records. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No. The answer provided is a factual response to the question. Shin Hye-sun played her first protagonist role in a TV series that airs on KBS2. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "No. The answer provided is a factual response to the question. Grazia and JJ are both magazines. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Kunal Nayyar is an actor who starred in both \"Dr. Cabbie\" and \"The Big Bang Theory\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The Protectorate began in 1653 and was led by the Lord Protector of the Commonwealth of England, Scotland, and Ireland. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. Emma Booth is an Australian model and actress who has appeared in various films and TV shows. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The 2010 census data can be used to determine the population of the county containing Village Shires, Pennsylvania. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. The London Hammer is indeed considered an out-of-place artifact (OOPArt). Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No. The answer provided is a factual response to the question. Poinciana Station is indeed the southern terminus of the SunRail, which is a Greater Orlando rail service. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Pherenikos is indeed celebrated in epinikions, which are victory odes. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No. The answer provided is a factual response to the question. Muammar Gaddafi established the state known as the Jamahiriya, and the Jamahiriya News Agency was its official state news agency. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "No. The answer provided is a factual response to the question. The Carpenter 1 Fire was indeed a fire on Mount Charleston, which is the highest mountain peak in Clark County, Nevada. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. \"Double Dutchess\" is the album that came after \"The Dutchess\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No. The answer provided is a factual response to the question. The Gold Coast is a coastal area in the Australian state of Queensland, approximately 66 km south-southeast of the state capital Brisbane and immediately north of the border with New South Wales. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No. The answer provided is a factual response to the question. Xiaogan and Datong are both cities in the People's Republic of China. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. The question asks for the year of birth of a conductor under whom Adolfo Odnoposoff performed. The answer \"1903\" provides a specific year of birth, which is a factual response to the question. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Adrienne Maloof is indeed a businesswoman who is part of a family from Las Vegas, Nevada. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes. The answer is correct. Both Manuel Orantes and Anna-Lena Gr\u00f6nefeld are tennis players. Therefore, the answer does not contain non-factual or hallucinated information.", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Both Juan Carlos Ferrero and Stan Wawrinka are professional tennis players. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. The AVN Media Network holds its yearly expo in Las Vegas, Nevada. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. Ronald Reagan was the 40th president of the United States and he was in office when the Job Partnership Act of 1982 was passed. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The American college basketball star at Loyola Marymount University, Hank Gathers, died during a game due to cardiomyopathy. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No. The answer provided is a factual response to the question. Associated British Foods is the company that owns the registered trademark for PDQ Chocolate. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. Eugene Melnyk is a Ukranian Canadian businessman who is indeed the owner of an ice hockey team (the Ottawa Senators) and a successful racehorse breeder. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No. The answer provided is a factual response to the question. Raj Rajaratnam is a former Sri Lankan hedge fund manager who was indeed investigated by BJ Kang for insider trading. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. England and Australia are two countries that face each other in a cricket match every year, specifically in the Ashes series. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Milka is a brand of chocolate confection that originated in Switzerland in 1901 and has been manufactured internationally by the US confectionery company Mondel\u0113z International (formerly known as Kraft Foods) since 1990. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. K\u0119stutis was indeed a ruler of medieval Lithuania and the Duke of Trakai, and Vaidotas was his son. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. BorgWarner is an American worldwide automotive industry components and parts supplier that had a division that manufactured the Norge brand of appliances. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The film Bolt is indeed based on the character Bolt, who is a dog. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Delta State University is a regional public university located in Mississippi, and The Delta Lady Statesmen is the women's basketball team of Delta State University. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No. The answer provided is a factual response to the question. The question asks for the location of the Kingdom relations that Cornelis Gerrit \"Kees\" van der Staaij focuses on, and the answer correctly states that it is the Kingdom of the Netherlands. The answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The American Aircraft Penetrator was indeed modified from a helicopter produced by the United States military. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Dennis Chun's father, Kam Fong Chun, is best known for his role as Chin Ho Kelly on \"Hawaii Five-O\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Dumb Flesh is indeed the third album by Blanck Mass. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Honest Ed's store was located in Toronto, Ontario, Canada. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No. The answer provided is a factual response to the question. Samael is a band that was formed in Sion, Switzerland, and they released the album \"Blood Ritual\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Naomi Campbell is an American actress who serves as a spokeswoman for Fashion for Relief. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Codiaeum and Phygelius are both types of plants. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No. The answer provided is a factual response to the question. Pizy, a former municipality in Switzerland, merged with Aubonne. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Ashley Smith-Brown, a professional footballer, played on loan for NAC Breda, a Dutch professional football club based in Breda, who play at the Rat Verlegh Stadium. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Madame Tussauds is a famous wax museum in London that owns the Chamber of Horrors attraction. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No. The answer provided is a factual response to the question. The School of Resina was indeed located in the town of Herculaneum, which is in Italy. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No. The answer provided is a specific numerical response to the question. It states that the population of the area in which Clarendon Street Junction tram stop is located was 11,235 in 2011. This is a factual statement that can be verified. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. The Sith are indeed a major antagonistic group in the \"Star Wars\" universe, known for their agenda of galactic domination and revenge against the Jedi. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes", "No. The answer provided is a factual response to the question. Mandaluyong includes a shopping mall that is located in Ortigas Center. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. Justin Chancellor is the bassist for Tool, and \"Schism\" is one of their songs. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes. The answer provided is incorrect. The song \"Friends\" was sampled from the TV show \"Friends,\" which was distributed by Warner Bros. Television. Therefore, the answer contains non-factual information.", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Clark County is the county in Nevada that contains both the City of Las Vegas and the College of Southern Nevada. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Pey Azhwar is indeed one of the twelve azhwar saints of Hinduism. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. The Delamere Way is indeed a footpath running from Frodsham to Stockton Heath, a civil parish and suburb of Warrington, Cheshire in England. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes. The answer provided is a factual response to the question. Both Jieshou and Xuanwei are county-level cities in China. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is Yes.", "Yes", "No. The answer provided is a factual response to the question. Josefina Villamil Tinajero is indeed a Mexican-American educator and author who has worked as a professor of bilingual education at the University of Texas at El Paso (UTEP) in El Paso, Texas, United States. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Marcus Dupree is a former American football player who was highly touted and sought-after college football recruit and played for Oklahoma. He also played for the 1990 Los Angeles Rams. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No. The answer provided is a factual response to the question. Archduchess Catherine Renata of Austria is indeed a member of the Habsburgs, one of the most influential and outstanding royal houses of Europe that was occupied by the Habsburg dynasty between 1438-1740. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. The song \"Help!\" was indeed used in the 1965 comedy film titled \"Help!\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Bad Meets Evil is a duo consisting of Eminem and Royce da 5'9\", both of whom are from Detroit. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Christopher Nolan is the director who directed both The Prestige and the 2005 superhero film based on the DC comic book character Batman. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. J. H. Williams III is a comic book artist known for his work on various DC Comics titles, including the creation of the female superhero Batwoman. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes. The answer provided is a factual response to the question. Kaempferia and Wulfenia are both types of plants. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Both MedStar Georgetown University Hospital and Howard University Hospital are located in Washington, D.C. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. The Chesapeake Bay is a well-known estuary located in Maryland and Virginia. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No. The answer provided is a factual response to the question. Muammar Gaddafi was the leading Libyan revolutionary who was killed in the Second Gulf of Sidra offensive. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. The Portland Winterhawks alumni list does include a Danish professional ice hockey right winger born on 15 March 1986, and he is currently playing for the San Jose Sharks. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No. The answer provided is a factual response to the question. Adam Silver is an American lawyer and businessman who succeeded David Stern to be the Commissioner of the NBA. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No. The answer provided is a factual response to the question. Zack Snyder is the director of both Watchmen and 300. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Nikoli Co., Ltd. is a Japanese publisher that specializes in games, including logic puzzles. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "Yes. The answer is correct. Both K\u00e1roly Makk and Marco Bellocchio are indeed film directors. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Henry Paul is a member of the country music group Blackhawk and he plays guitar. He also helped write the song \"Days of America\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. The Capitol version of Desolation Boulevard does include the single \"The Ballroom Blitz\" which was indeed written and produced by Nicky Chinn and Mike Chapman. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. McClellan Air Force Base is indeed located in the North Highlands area of Sacramento County, California. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No. The answer provided is a factual response to the question. Cowboy Junkies is a real band that released the album \"Pale Sun, Crescent Moon\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. The Ryman Auditorium is a 2,363 seat live performance venue where the album \"At the Ryman\" was recorded. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No. The answer provided is a factual response to the question. Cross country running is indeed a sport in which teams and individuals run a race on open-air courses over natural terrain such as dirt or grass. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes. The answer provided is a factual response to the question. Theophanu was indeed the wife of the Holy Roman Emperor who German royal election, 1002 held after his death. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Queen Victoria Market is located in Melbourne City Centre, so it is near both City Centre and Melbourne City Centre. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. The phrase \"Et tu, Brute\" is from Shakespeare's play \"Julius Caesar\". Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No. The answer provided is a factual response to the question. Thomas Walker was a Virginian explorer who is known for passing through an area near the Clinch River. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "No", "Yes", "No. The answer provided is a factual response to the question. Sir Ferdinando Gorges was indeed known as the \"Father of English Colonization in North America.\" Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No. The answer provided is a factual response to the question. Hutspot is a traditional Dutch dish consisting of mashed potatoes, carrots, and onions. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No. The answer provided is a factual response to the question. The twelfth province of the Netherlands is Flevoland, and Tjeerd Eize Korf is a Dutch professional footballer from Flevoland. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No. The answer provided is a factual response to the question. Tothill Fields was indeed an 18th-century area of Westminster in the county of Middlesex, which is a historic county in the southeast region of England. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No. The answer provided is a factual response to the question. Rishabh Shukla is an Indian actor and voice-dubbing artist, and he is indeed known as the Hindi dubbing actor for Lord Voldemort, the main antagonist in J.K. Rowling's \"Harry Potter\" novels. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No. The answer provided is a factual response to the question. Kevin Feige is the president of Marvel Studios, which is a subsidiary of Marvel Entertainment and is responsible for producing the Marvel Cinematic Universe films. The Marvel Cinematic Universe films have indeed grossed over $10 billion at the worldwide box office. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "No", "No. The answer provided is a factual response to the question. The Canada-U.S. Free Trade Agreement was indeed ushered into Canada after the 1984 election by the new Prime Minister. Therefore, the answer does not contain non-factual or hallucinated information. So the judgement is No.", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes"]

==> results/2024-02-27/qa/judgment/gpt-35-turbo-0613/halueval_right_wiki_top2.json <==
["Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Sorry, I cannot provide a response for it owing to the content management policy.", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "Sorry, I cannot provide a response for it owing to the content management policy.", "Yes", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "No", "Yes", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "No", "Yes", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "No", "Yes", "No", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "No", "No", "No", "Yes", "No", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "No", "Yes", "Yes", "No", "Yes", "No", "No", "Yes", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "Yes", "Yes", "No", "Yes", "No", "No", "No", "No", "No", "Yes", "No", "No", "No", "No", "No", "No", "No", "No", "No", "Yes", "No", "No", "Yes", "Yes", "No", "Yes", "No", "Yes", "Yes", "No", "No", "No", "No"]
